A new technology perspective of the Metaverse: its essence, framework and challenges

The Metaverse depicts a parallel digitalized world where virtuality and reality are fused. It has economic and social systems like those in the real world and provides intelligent services and applications. In this paper, we introduce the Metaverse from a new technology perspective, including its essence, corresponding technical framework, and potential technical challenges. Specifically, we analyze the essence of the Metaverse from its etymology and point out breakthroughs promising to be made in time, space, and contents of the Metaverse by citing Maslow's Hierarchy of Needs. Subsequently, we conclude four pillars of the Metaverse, named ubiquitous connections, space convergence, virtuality and reality interaction, and human-centered communication, and establish a corresponding technical framework. Additionally, we envision open issues and challenges of the Metaverse in the technical aspect. The work proposes a new technology perspective of the Metaverse and will provide further guidance for its technology development in the future.

==> mybib.bib.txt <==
@article{atakan2012body,
  title={Body area nanonetworks with molecular communications in nanomedicine},
  author={Atakan, Baris and Akan, Ozgur B and Balasubramaniam, Sasitharan},
  journal={IEEE Communications Magazine},
  volume={50},
  number={1},
  pages={28--34},
  year={2012},
  publisher={IEEE}
}

@article{Zhang12,
    author  = {Qing Zhang and Mao Ye and Ruigang Yang and Yasuyuki Matsushita and Bennett Wilburn and Huimin Yu},
    title   = {Edge-Preserving Photometric Stereo via Depth Fusion},
    journal = {IEEE Conference on Computer Vision and Pattern Recognition (CVPR)},
    year    = {2012},
}



@article{Kopf07,
    author  = {Johannes Kopf and Michael F. Cohen and Dani Lischinski
               and Matt Uyttendaele},
    title   = {Joint Bilateral Upsampling},
    journal = {ACM Transactions on Graphics (Proceedings of SIGGRAPH 2007)},
    year    = {2007},
    volume  = {26},
    number  = {3}
}

@article{Camplani12,
    author  = { Massimo Camplani and Luis Salgado},
    title   = {Efficient spatio-temporal hole filling strategy for Kinect depth maps},
    journal = {Three-Dimensional Image Processing (3DIP) and Applications},
    year    = {2012}
}



@inproceedings{Diebel05,
  title={An application of markov random fields to range sensing},
  author={Diebel, J. and Thrun, S.},
  booktitle={Advances in neural information processing systems},
  volume={18},
  pages={291-295},
  year={2006},
}


@inproceedings{Schuon08,
  title={High-quality scanning using time-of-flight depth superresolution},
  author={Schuon, S. and Theobalt, C. and Davis, J. and Thrun, S.},
  journal={Proceedings of ACM SIGGRAPH 2007},
  year={2007},
  month = {July}
}




@inproceedings{Mendez04,
  title={Reconstruction of 3D models from intensity images and partial depth},
  author={Torres-M{\'e}ndez, L.A. and Dudek, G.},
  booktitle={Proceedings of the National Conference on Artificial Intelligence (AAAI)},
  year={2004}
}



@MISC{Microsoft10,
    author = {Microsoft},
    title = {Kinect for XBox360},
    howpublished = {http://www.xbox.com/en-us/kinect},
    year = {2010},
    month = {March}
}

@TECHREPORT{Freedman10,
  AUTHOR =       {B. Freedman and A. Shpunt and M. Machline and Y. Arieli},
  TITLE =        {Depth mapping using projected patterns},
  INSTITUTION =  {U.S. Patent No. 20100118123},
  YEAR =         {2010},
}



@MISC{sdk10,
    title = {http://research.microsoft.com/en-us/um/redmond/projects/kinectsdk/default.aspx},

}


@MISC{Canesta,
    title = {Canesta inc, Canestavision electronic perception development kit.},
    howpublished = {http://www.canesta.com.},

}

@MISC{Mesa,
    title = {Mesa Imaging SwissRangerTM SR4000},
    howpublished = {http://www.mesa-imaging.ch}
}



@inproceedings{Lugauer11,
  title={Real-time RGB-D mapping and 3-D modeling on the GPU using the random ball cover data structure},
  author={Neumann, D. and Lugauer, F. and Bauer, S. and Wasza, J. and Hornegger, J.},
  booktitle={Computer Vision Workshops (ICCV Workshops), 2011 IEEE International Conference on},
  pages={1161--1167},
  year={2011},
  organization={IEEE}
}


@inproceedings{Izadi11,
  title={KinectFusion: real-time 3D reconstruction and interaction using a moving depth camera},
  author={Izadi, S. and Kim, D. and Hilliges, O. and Molyneaux, D. and Newcombe, R. and Kohli, P. and Shotton, J. and Hodges, S. and Freeman, D. and Davison, A. and others},
  booktitle={Proceedings of the 24th annual ACM symposium on User interface software and technology},
  pages={559--568},
  year={2011},
  organization={ACM}
}


@inproceedings{Du11,
  title={Interactive 3D modeling of indoor environments with a consumer depth camera},
  author={Du, H. and Henry, P. and Ren, X. and Cheng, M. and Goldman, D.B. and Seitz, S.M. and Fox, D.},
  booktitle={Proceedings of the 13th international conference on Ubiquitous computing},
  pages={75--84},
  year={2011},
  organization={ACM}
}


@ARTICLE{Lichti08,
  title={Self-calibration of a 3D range camera},
  author={Lichti, D.D.},
  journal={The International Archives of the Photogrammetry, Remote Sensing and Spatial Information Sciences},
  volume={37},
  pages={927--932},
  year={2008}
}

@inproceedings{Zanuttigh09,
  title={Compression of depth information for 3D rendering},
  author={Zanuttigh, P. and Cortelazzo, G.M.},
  booktitle={3DTV Conference: The True Vision-Capture, Transmission and Display of 3D Video, 2009},
  pages={1--4},
  year={2009},
  organization={IEEE}

}

@inproceedings{Park11,
  title={High quality depth map upsampling for 3D-TOF cameras},
  author={Park, J. and Kim, H. and Tai, Y.W. and Brown, M.S. and Kweon, I.},
  booktitle={International Conference on Computer Vision (ICCV)},
  year={2011},
}

@inproceedings{Yang07,
  title={Spatial-depth super resolution for range images},
  author={Yang, Q. and Yang, R. and Davis, J. and Nist{\'e}r, D.},
  booktitle={IEEE Conference on Computer Vision and Pattern Recognition (CVPR)},
  year={2007}
}


@inproceedings{Eisemann04,
  title={Flash photography enhancement via intrinsic relighting},
  author={Eisemann, E. and Durand, F.},
  booktitle={ACM Transactions on Graphics (TOG)},
  volume={23},
  number={3},
  pages={673--678},
  year={2004},
  organization={ACM}
}

@inproceedings{Zhu09,
  title={Joint depth and alpha matte optimization via fusion of stereo and time-of-flight sensor},
  author={Zhu, J. and Liao, M. and Yang, R. and Pan, Z.},
  booktitle={Computer Vision and Pattern Recognition, 2009. CVPR 2009. IEEE Conference on},
  pages={453--460},
  year={2009},
  organization={IEEE}
}

@inproceedings{Zhang11,
  title={Calibration between depth and color sensors for commodity depth cameras},
  author={Zhang, C. and Zhang, Z.},
  booktitle={Multimedia and Expo (ICME), 2011 IEEE International Conference on},
  pages={1--6},
  year={2011},
  organization={IEEE}
}


@inproceedings{Fuchs08,
  title={Extrinsic and depth calibration of ToF-cameras},
  author={Fuchs, S. and Hirzinger, G.},
  booktitle={Computer Vision and Pattern Recognition, 2008. CVPR 2008. IEEE Conference on},
  pages={1--6},
  year={2008},
  organization={IEEE}
}

@inproceedings{Zhu08,
  title={Fusion of time-of-flight depth and stereo for high accuracy depth maps},
  author={Zhu, J. and Wang, L. and Yang, R. and Davis, J.},
  booktitle={Computer Vision and Pattern Recognition, 2008. CVPR 2008. IEEE Conference on},
  pages={1--8},
  year={2008},
  organization={IEEE}
}

@inproceedings{Khoshelham11,
  title={Accuracy analysis of kinect depth data},
  author={Khoshelham, K.},
  booktitle={ISPRS Workshop Laser Scanning},
  year={2011}
}


@inproceedings{Newcombe11,
  title={KinectFusion: Real-time dense surface mapping and tracking},
  author={Newcombe, R.A. and Izadi, S. and Hilliges, O. and Molyneaux, D. and Kim, D. and Davison, A.J. and Kohli, P. and Shotton, J. and Hodges, S. and Fitzgibbon, A.},
  booktitle={IEEE International Symposium on Mixed and Augmented Reality (ISMAR)},
  year={2011}
}

@inproceedings{Cho08,
  title={Dynamic 3D Human Actor generation Method Using A Time-of-Flight Depth Camera},
  author={Cho, J.H. and Kim, S.Y. and Ho, Y.S. and Lee, K.},
  booktitle={IEEE Transactions on Consumer Electronics},
  volume={54},
  pages={1514-1521},
  year={2008},
}


@article{Telea04,
  title={An image inpainting technique based on the fast marching method},
  author={Telea, A.},
  journal={JOURNAL OF GRAPHICS TOOLS.},
  volume={9},
  number={1},
  pages={23--34},
  year={2004},
  publisher={AK PETERS LTD}
}

@inproceedings{Wang08,
  title={Stereoscopic inpainting: Joint color and depth completion from stereo images},
  author={Wang, L. and Jin, H. and Yang, R. and Gong, M.},
  booktitle={IEEE Conference on Computer Vision and Pattern Recognition (CVPR)},
  year={2008}
}




@inproceedings{Garro09,
  title={A novel interpolation scheme for range data with side information},
  author={Garro, V. and dal Mutto, C. and Zanuttigh, P. and Cortelazzo, G.M.},
  booktitle={Conference for Visual Media Production (CVMP)},
  year={2009}
}

@inproceedings{Tai11,
  title={High quality depth map upsampling for 3D-TOF cameras},
  author={Park, J. and Kim, H. and Tai, Y.W. and Brown, M.S. and Kweon, I.},
  booktitle={IEEE International Conference on Computer Vision (ICCV)},
  year={2011},
  organization={IEEE}
}

@inproceedings{Rother04,
  title={GrabCut - Interactive Foreground Extraction using Iterated Graph Cuts},
  author={C. Rother and A. Blake and V. Kolmogorov},
  booktitle={In Proceedings of ACM SIGGRAPH},
  year={2004}
}


@inproceedings{Freeman01,
  title={Learning low-level vision},
  author={Freeman, W.T. and Pasztor, E.C. and Carmichael, O.T.},
  booktitle={International journal of computer vision (IJCV)},
  volume={40},
  number={1},
  pages={25--47},
  year={2000},
  publisher={Springer}
}

@article{Harville02,
  title={A framework for high-level feedback to adaptive, per-pixel, mixture-of-gaussian background models},
  author={Harville, M.},
  journal={IEEE International Conference on Computer Vision (ICCV)},
  pages={37--49},
  year={2002},
  publisher={Springer}
}

@article{Fischler81,
  title={Random sample consensus: a paradigm for model fitting with applications to image analysis and automated cartography},
  author={Fischler, M.A. and Bolles, R.C.},
  journal={Communications of the ACM},
  volume={24},
  number={6},
  pages={381--395},
  year={1981},
  publisher={ACM}
}

@TECHREPORT{Bhat10,
  AUTHOR =       {Bhat, H. S.  and Kumar, N.},
  TITLE =        {On the derivation of the Bayesian Information Criterion},
  INSTITUTION =  {University of California, Merced},
  YEAR =         {2010}
}


@article{Shen12,
  author =       {Shen, J. and Cheung S. C. and Zhao, J.},
  title =        {Virtual Mirror By Fusing Multiple RGB-D Cameras},
  journal =  {Asia-Pacific Signal Information Processing Association Annual Summit and Conference (APSIPA)},
  year =         {2012}
}




@MANUAL{OpenNI2010,
  title = {OpenNI User Guide},
  organization = {OpenNI organization},
  month = {November},
  year = {2010},
  url = {http://www.openni.org/documentation}
}

@MANUAL{PrimeSense2010,
  title = {Prime Sensor NITE 1.3 Algorithms notes},
  organization = {PrimeSense Inc.},
  year = {2010},
  url = {http://www.primesense.com}
}

